A Survey on RISC-V Security: Hardware and Architecture

The Internet of Things (IoT) is an ongoing technological revolution. Embedded processors are the processing engines of smart IoT devices. For decades, these processors were mainly based on the Arm instruction set architecture (ISA). In recent years, the free and open RISC-V ISA standard has attracted the attention of industry and academia and is becoming the mainstream. Data security and user privacy protection are common challenges faced by all IoT devices. In order to deal with foreseeable security threats, the RISC-V community is studying security solutions aimed at achieving a root of trust (RoT) and ensuring that sensitive information on RISC-V devices is not tampered with or leaked. Many RISC-V security research projects are underway, but the academic community has not yet conducted a comprehensive survey of RISC-V security solutions. In order to fill this research gap, this paper presents an in-depth survey on RISC-V security technologies. This paper summarizes the representative security mechanisms of RISC-V hardware and architecture. Based on our survey, we predict the future research and development directions of RISC-V security. We hope that our research can inspire RISC-V researchers and developers.

==> Note.txt <==
Dec 3: collected 600 papers, search term "Secure RISC-V"
Dec 7: selected 200 most RISC-V related paper, classified them in areas and formalized the references
Jan 15: finished \subsection{ISA Extensions for Security}
June 27: finished reviewing section{Memory Protection}
June 30: finished self major revision

\begin{table*}[!htbp]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{A Survey of RISC-V Security Study.}

\vspace{-1mm}
\label{survey}
%\setlength{\parskip}{-1.0ex}
%\setlength{\parindent}{-1pt}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2.3cm}|>{\raggedright}p{3cm}|>{\raggedright}p{3.5cm}|p{5cm}|}
\hline
\textbf{Work / Pub. Year} &  {\textbf{Security Domain}} & {\textbf{Design Objective}} & {\textbf{Observations and Proposals}}\\
\hline
\hline
\textbf{Waterman et. al. 2015 \cite{waterman2015risc}} &  & &  \\
\hline
\textbf{Menon et. al. 2017 \cite{menon2017shakti}} &  & &  \\
\hline
\textbf{Palmiero et. al. 2018 \cite{palmiero2018design}} &  & &  \\
\hline
\textbf{Wong et. al. 2018 \cite{wong2018smarts}} &  & &  \\
\hline
\textbf{Banerjee et. al. 2018 \cite{banerjee2018energy}} &  & &  \\
\hline

\textbf{Laeufer et. al. 2018 \cite{laeufer2018rfuzz}} &  & &  \\
\hline

\textbf{Fritzmann et. al. 2019 \cite{fritzmann2019towards}} &  & &  \\
\hline
\textbf{Weiser et. al. 2019 \cite{weiser2019timber}} &  & &  \\
\hline
\textbf{Haj-Yahya et. al. 2019 \cite{haj2019lightweight}} &  & &  \\
\hline
\textbf{Kumar et. al. 2019 \cite{kumar2019itus}} &  & &  \\
\hline
\textbf{Mulder et. al. 2019 \cite{de2019protecting}} &  & &  \\
\hline
\textbf{Gonzalez et. al. 2019 \cite{gonzalez2019replicating}} &  & &  \\
\hline
\textbf{Werner et. al. 2019 \cite{werner2019protecting}} &  & &  \\
\hline
\textbf{Deng et. al. 2019 \cite{deng2019secure}} &  & Secure TLB &  \\
\hline
\textbf{Banerjee et. al. 2019 \cite{banerjee2019energy}} &  & Secure TLB &  \\
\hline
\textbf{Xin et. al. 2019 \cite{xin2020vpqc}} &  & Secure TLB &  \\

\hline
\textbf{Saarinen et. al. 2020 \cite{saarinen2020building}} &  & Secure TLB &  \\

\hline
\textbf{zang et. al. 2019 \cite{zang2019reconfigurable}} &  & Secure TLB &  \\
\hline
\textbf{Potluri et. al. 2020 \cite{potluri2020seql}} &  & Secure TLB &  \\

\hline
\textbf{Schrammel et. al. 2020 \cite{schrammel2020donky}} &  & &  \\
\hline
\textbf{Marshall et. al. 2020 \cite{marshall2020design}} &  & &  \\
\hline
\textbf{Nasahl et. al. 2020 \cite{nasahl2020hector}} &  & &  \\
\hline
\textbf{Kumar et. al. 2020 \cite{kumar2020post}} &  & &  \\
\hline

\textbf{Herdt et. al. 2020 \cite{herdt2020closing}} &  & &  \\
\hline

\textbf{Garlati et. al. 2020 \cite{garlaticlean2020}} &  & &  \\
\hline

\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table*}

\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Hardware and Physical Security.}
\vspace{-3mm}
\label{hardware_physical}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Threats}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Maas et. al. 2013 \cite{maas2013phantom}} &  Implicit information leakage through the address bus. & [Important] Obfuscate memory access trace of the processor. \\
\hline
{Dessouky et. al. 2019 \cite{Dessouky2019Hardfails}} & Cross-layer bugs and hardware vulnerabilities  & Provide a systematic analysis of hardware verification approaches for security-relevant RTL bugs. \\
\hline
{Werner et. al. 2019 \cite{werner2019protecting}} & Attackers with direct physical access to the microchip  & (1) Protect control-flow with instruction stream encryption and decryption. (2) Protect conditional branches by adding redundancy to the comparison operation. (3) Protect pointers and memory accesses. \\
\hline
{Fadiheh et. al. 2019 \cite{Fadiheh2019}} & Information leakage across covert channels that reveal secret data. & [Important paper] Present a formal method called Unique Program Execution Checking which systematically detects and locates vulnerabilities to covert channels. \\
\hline
{Elmohr et. al. 2020 \cite{elmohr2020fault}} & Electro-Magnetic fault injection (EMFI)  & (1) Demonstrate that EMFI can cause skipping/faulting of more than one instruction on a 320MHz RISC-V processor. (2) EMFI is more susceptible at lower supply voltages and higher clock frequencies. \\
\hline
{Potluri et. al. 2020 \cite{potluri2020seql}} &  Logic-locking attacks & Hide functionally correct keys from the attacker, thereby increasing the likelihood of the decrypted key being functionally incorrect. \\
\hline
{Linscott et. al. 2018 \cite{linscott2018swan}} &  Hardware backdoors (trojans) & One-time programmable fabric as a means to hide security-critical signals from the attacker, protecting both the critical logic and any checkers that are monitoring it. \\
\hline
{Gleissenthall et. al. 2019 \cite{gleissenthall2019iodine}} &  Timing side channel & Verifying Constant-Time Execution of Hardware. \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}

\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V ISA Extensions for Security.}
\vspace{-3mm}
\label{ISA_extension}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Threats}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Escouteloup et. al. 2020 \cite{escouteloup2020recommendations}} & Attacks targeting processors at micro-architecture level & Propose modifications in the ISA to (1) prevent timing side-channels; (2) Strengthen control flow integrity and ensure micro-architectural state isolation. \\
\hline
{Watson et. al. 2020 \cite{watson2020capability}} & Large attack surfaces  & [Important] CHERI (Capability Hardware Enhanced RISC Instructions) extends Instruction-Set Architectures (ISAs) with new capability-based primitives that improve software robustness to security vulnerabilities. \\
\hline
{Matsuoka et. al. 2020 \cite{Matsuoka2020Virtual}} & Adversary in a secure computation offloading situation like cloud computing  & [Important] Virtual Secure Platform (VSP), the first comprehensive platform that implements a multi-opcode general-purpose sequential processor over Fully Homomorphic Encryption (FHE) for Secure Multi-Party Computation (SMPC). \\
\hline
{Li et. al. 2020 \cite{Li2020SIMF}} & Microarchitectural timing attacks   & Propose ISA extension and specialized hardware support, implementing a single-instruction multiple-flush (SIMF) mechanism to flush the core-level state, which consists of L1 caches, BPU, TLBs and register file. \\
\hline
{Saarinen et. al. 2019 \cite{saarinen2019sneik}} & Lightweight cryptographic algorithms   & SNEIK on Microcontrollers: AVR, ARMv7-M, and RISC-V with Custom Instructions. \\
\hline
{Tehrani et. al. 2019 \cite{tehrani2019classification}} & Cryptographic Extension   & Lightweight Block Ciphers including Simon and Speck. \\
\hline
{Koppelmann et. al. 2019 \cite{koppelmann2019risc}} & Cryptographic Extension   & RISC-V Extensions for Bit Manipulation Instructions. \\
\hline
{Marshall et. al. 2020 \cite{marshall2020design}} & AES  & Scalar AES Instruction Set Extensions. \\
\hline 
{Zehrisc et. al. 2020 \cite{zehrisc2020}} & Cryptographic Extension   & RISC-V Cryptographic Extension Proposals Volume I: Scalar \& Entropy Source Instructions. \\
\hline
{Yu et. al. 2019 \cite{yu2019data}} & ISA Extensions for Side Channel-Resistant   & Data Oblivious ISA Extensions for Side Channel-Resistant and High Performance Computing. \\
\hline
{Wistoff et. al. 2020 \cite{wistoff2020prevention}} & ISA Extensions for Side Channel-Resistant   & Prevention of Microarchitectural Covert Channels on an Open-Source 64-bit RISC-V Core. \\
\hline
{Heiser et. al. 2020 \cite{heiser2020towards}} & ISA Extensions for Side Channel-Resistant   & Towards Provable Timing-Channel Prevention. \\
\hline

\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}



\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Memory Protection.}
\vspace{-3mm}
\label{memory_protection}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Objectives}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Nienhuis et. al. 2020 \cite{nienhuis2020rigorous}} & Fine-grain memory protection & [Important]Formal modelling and proof in the CHERI design and implementation process. \\
\hline 
{Weiser et. al. 2019 \cite{weiser2019timber}} & Flexibility of managing trusted memory & [Important]Tagged memory architecture featuring flexible and efficient isolation of code and data on small embedded systems. \\
\hline
{Savry et. al. 2020 \cite{Savry2020}} & Control Flow protection & Memory encryption and authentication mechanism for strong Control Flow Integrity (CFI) countermeasure. \\
\hline
{Malenko et. al. 2019 \cite{malenko2019device}} & Memory isolation & Prevent corruption of the state of the operating system and applications from a buggy software. \\
\hline
{Kim et. al. 2020 \cite{Kim2020}} & Instruction-level Memory isolation & Present RIMI, a new instruction extension to provide instruction-level memory isolation. Shadow stacks and in-process isolation can be efficiently implemented with RIMI. \\
\hline
{Song et. al. 2015 \cite{Song2015}} & Control flow protection & Towards general purpose tagged memory. \\
\hline
{Liu et. al. 2018 \cite{Liu2018}} & Fine-Grained Data-Flow Integrity & Tagged Memory Assisted for Fine-Grained Data-Flow Integrity Towards Embedded Systems Against Software Exploitation\\
\hline
{Ma et. al. 2019 \cite{Ma2019Dam}} & Tagged Memory Based on Hardware & A Practical Scheme to Mitigate Data-Oriented Attacks with Tagged Memory Based on Hardware. \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}


\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Hardware Security Extension.}
\vspace{-3mm}
\label{TAB_HardwareSecurityExtension}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Objectives}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Menon et al. 2017 \cite{menon2017shakti}} & Spatial memory attacks  & A unified hardware framework for handling spatial and temporal memory attacks. \\
\hline
{Nayak et al. 2017 \cite{Nayak2017HOP}} & Program Obfuscator  & [important] A hardware-based system that achieves simulation-secure obfuscation for RAM programs. \\
\hline 
{Banerjee et al. 2018 \cite{banerjee2018energy}} & DTLS cryptographic engine  & An energy-efficient reconfigurable DTLS cryptographic engine for End-to-End security in iot applications. \\
\hline 
{Gallagher et al. 2019 \cite{gallagher2019morpheus}} & Control-flow attacks  & [Important] Introduce ensembles of moving target defenses (EMTDs) with hardware churn unit. EMTDs randomize undefined values crucial to perpetrating security attacks. Churn re-randomizes the protected values to defeat probing. \\
\hline 
{De et al. 2020 \cite{de2020hardware}} & Hardware Assisted Buffer Protection  & Hardware Assisted Buffer Protection Mechanisms for Embedded RISC-V. \\
\hline
{Milburn et al. 2020 \cite{milburnprotecting2020}} & Software vulnerabilities and network-based attacks & Provide a physical layer of protection that prevents an attacker from taking over the processor. \\
\hline 


\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}



\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{Representative Operating Systems with RISC-V Support.}
\vspace{-3mm}
\label{riscv_os}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2.5cm}|>{\raggedright}p{2cm}|p{10cm}|}
\hline
{\textbf{OS Name}} & {\textbf{License}}& {\textbf{Features}}\\
\hline
\hline
\textbf{Linux Kernel} & GPLv2  & Full Linux features \\
\hline
\textbf{RT-Thread}  & Apache 2.0& An open source real-time operating system (RTOS) for resource-constrained IoT devices.  \\
\hline
\textbf{embOS}  & Proprietary & A priority-controlled RTOS. \\
\hline
\textbf{FreeRTOS} &  MIT  &Supports machine mode integer execution on 32-bit and 64-bit RISC-V cores only, but is under active development.\\
\hline
\textbf{Zephyr}  & Apache 2.0& A small-footprint RTOS kernel designed for use on resource-constrained systems.  \\
\hline
\textbf{Mynewt} & Apache 2.0  & A RTOS kernel with security features built for wireless devices \\
\hline
\textbf{seL4 \cite{klein2014comprehensive}} & GPLv2 & An operating system microkernel proved correct and provably secure. \\
\hline
\textbf{PikeOS } & Proprietary & RTOS including type 1 hypervisor. \\
\hline
\textbf{VxWorks } & Proprietary & Multitasking kernel with preemptive and round-robin scheduling and fast interrupt response. \\
\hline
\textbf{Phoenix-RTOS } & BSD & A scalable real-time operating system for IoT devices.  \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle
malenko2019device, Kim2020, Savry2020,Song2015,menon2017shakti,Liu2018,Ma2019Dam,weiser2019timber,nienhuis2020rigorous

Li2020SIMF,escouteloup2020recommendations,yu2019data,wistoff2020prevention,heiser2020towards,watson2020capability,saarinen2019sneik,tehrani2019classification,Tehrani2020DSD,koppelmann2019risc,alkim2020isa,marshall2020design,zehrisc2020,Matsuoka2020Virtual

deng2019secure,gonzalez2019replicating,Napoli2018,Reinbrecht2020Guard,de2019protecting,zhang2018blacklist,Dao2020,van2020protecting,sauvage2017secure

==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/Note.txt <==
Dec 3: collected 600 papers, search term "Secure RISC-V"
Dec 7: selected 200 most RISC-V related paper, classified them in areas and formalized the references
Jan 15: finished \subsection{ISA Extensions for Security}
June 27: finished reviewing section{Memory Protection}
June 30: finished self major revision

\begin{table*}[!htbp]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{A Survey of RISC-V Security Study.}

\vspace{-1mm}
\label{survey}
%\setlength{\parskip}{-1.0ex}
%\setlength{\parindent}{-1pt}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2.3cm}|>{\raggedright}p{3cm}|>{\raggedright}p{3.5cm}|p{5cm}|}
\hline
\textbf{Work / Pub. Year} &  {\textbf{Security Domain}} & {\textbf{Design Objective}} & {\textbf{Observations and Proposals}}\\
\hline
\hline
\textbf{Waterman et. al. 2015 \cite{waterman2015risc}} &  & &  \\
\hline
\textbf{Menon et. al. 2017 \cite{menon2017shakti}} &  & &  \\
\hline
\textbf{Palmiero et. al. 2018 \cite{palmiero2018design}} &  & &  \\
\hline
\textbf{Wong et. al. 2018 \cite{wong2018smarts}} &  & &  \\
\hline
\textbf{Banerjee et. al. 2018 \cite{banerjee2018energy}} &  & &  \\
\hline

\textbf{Laeufer et. al. 2018 \cite{laeufer2018rfuzz}} &  & &  \\
\hline

\textbf{Fritzmann et. al. 2019 \cite{fritzmann2019towards}} &  & &  \\
\hline
\textbf{Weiser et. al. 2019 \cite{weiser2019timber}} &  & &  \\
\hline
\textbf{Haj-Yahya et. al. 2019 \cite{haj2019lightweight}} &  & &  \\
\hline
\textbf{Kumar et. al. 2019 \cite{kumar2019itus}} &  & &  \\
\hline
\textbf{Mulder et. al. 2019 \cite{de2019protecting}} &  & &  \\
\hline
\textbf{Gonzalez et. al. 2019 \cite{gonzalez2019replicating}} &  & &  \\
\hline
\textbf{Werner et. al. 2019 \cite{werner2019protecting}} &  & &  \\
\hline
\textbf{Deng et. al. 2019 \cite{deng2019secure}} &  & Secure TLB &  \\
\hline
\textbf{Banerjee et. al. 2019 \cite{banerjee2019energy}} &  & Secure TLB &  \\
\hline
\textbf{Xin et. al. 2019 \cite{xin2020vpqc}} &  & Secure TLB &  \\

\hline
\textbf{Saarinen et. al. 2020 \cite{saarinen2020building}} &  & Secure TLB &  \\

\hline
\textbf{zang et. al. 2019 \cite{zang2019reconfigurable}} &  & Secure TLB &  \\
\hline
\textbf{Potluri et. al. 2020 \cite{potluri2020seql}} &  & Secure TLB &  \\

\hline
\textbf{Schrammel et. al. 2020 \cite{schrammel2020donky}} &  & &  \\
\hline
\textbf{Marshall et. al. 2020 \cite{marshall2020design}} &  & &  \\
\hline
\textbf{Nasahl et. al. 2020 \cite{nasahl2020hector}} &  & &  \\
\hline
\textbf{Kumar et. al. 2020 \cite{kumar2020post}} &  & &  \\
\hline

\textbf{Herdt et. al. 2020 \cite{herdt2020closing}} &  & &  \\
\hline

\textbf{Garlati et. al. 2020 \cite{garlaticlean2020}} &  & &  \\
\hline

\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table*}

\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Hardware and Physical Security.}
\vspace{-3mm}
\label{hardware_physical}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Threats}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Maas et. al. 2013 \cite{maas2013phantom}} &  Implicit information leakage through the address bus. & [Important] Obfuscate memory access trace of the processor. \\
\hline
{Dessouky et. al. 2019 \cite{Dessouky2019Hardfails}} & Cross-layer bugs and hardware vulnerabilities  & Provide a systematic analysis of hardware verification approaches for security-relevant RTL bugs. \\
\hline
{Werner et. al. 2019 \cite{werner2019protecting}} & Attackers with direct physical access to the microchip  & (1) Protect control-flow with instruction stream encryption and decryption. (2) Protect conditional branches by adding redundancy to the comparison operation. (3) Protect pointers and memory accesses. \\
\hline
{Fadiheh et. al. 2019 \cite{Fadiheh2019}} & Information leakage across covert channels that reveal secret data. & [Important paper] Present a formal method called Unique Program Execution Checking which systematically detects and locates vulnerabilities to covert channels. \\
\hline
{Elmohr et. al. 2020 \cite{elmohr2020fault}} & Electro-Magnetic fault injection (EMFI)  & (1) Demonstrate that EMFI can cause skipping/faulting of more than one instruction on a 320MHz RISC-V processor. (2) EMFI is more susceptible at lower supply voltages and higher clock frequencies. \\
\hline
{Potluri et. al. 2020 \cite{potluri2020seql}} &  Logic-locking attacks & Hide functionally correct keys from the attacker, thereby increasing the likelihood of the decrypted key being functionally incorrect. \\
\hline
{Linscott et. al. 2018 \cite{linscott2018swan}} &  Hardware backdoors (trojans) & One-time programmable fabric as a means to hide security-critical signals from the attacker, protecting both the critical logic and any checkers that are monitoring it. \\
\hline
{Gleissenthall et. al. 2019 \cite{gleissenthall2019iodine}} &  Timing side channel & Verifying Constant-Time Execution of Hardware. \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}

\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V ISA Extensions for Security.}
\vspace{-3mm}
\label{ISA_extension}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Threats}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Escouteloup et. al. 2020 \cite{escouteloup2020recommendations}} & Attacks targeting processors at micro-architecture level & Propose modifications in the ISA to (1) prevent timing side-channels; (2) Strengthen control flow integrity and ensure micro-architectural state isolation. \\
\hline
{Watson et. al. 2020 \cite{watson2020capability}} & Large attack surfaces  & [Important] CHERI (Capability Hardware Enhanced RISC Instructions) extends Instruction-Set Architectures (ISAs) with new capability-based primitives that improve software robustness to security vulnerabilities. \\
\hline
{Matsuoka et. al. 2020 \cite{Matsuoka2020Virtual}} & Adversary in a secure computation offloading situation like cloud computing  & [Important] Virtual Secure Platform (VSP), the first comprehensive platform that implements a multi-opcode general-purpose sequential processor over Fully Homomorphic Encryption (FHE) for Secure Multi-Party Computation (SMPC). \\
\hline
{Li et. al. 2020 \cite{Li2020SIMF}} & Microarchitectural timing attacks   & Propose ISA extension and specialized hardware support, implementing a single-instruction multiple-flush (SIMF) mechanism to flush the core-level state, which consists of L1 caches, BPU, TLBs and register file. \\
\hline
{Saarinen et. al. 2019 \cite{saarinen2019sneik}} & Lightweight cryptographic algorithms   & SNEIK on Microcontrollers: AVR, ARMv7-M, and RISC-V with Custom Instructions. \\
\hline
{Tehrani et. al. 2019 \cite{tehrani2019classification}} & Cryptographic Extension   & Lightweight Block Ciphers including Simon and Speck. \\
\hline
{Koppelmann et. al. 2019 \cite{koppelmann2019risc}} & Cryptographic Extension   & RISC-V Extensions for Bit Manipulation Instructions. \\
\hline
{Marshall et. al. 2020 \cite{marshall2020design}} & AES  & Scalar AES Instruction Set Extensions. \\
\hline 
{Zehrisc et. al. 2020 \cite{zehrisc2020}} & Cryptographic Extension   & RISC-V Cryptographic Extension Proposals Volume I: Scalar \& Entropy Source Instructions. \\
\hline
{Yu et. al. 2019 \cite{yu2019data}} & ISA Extensions for Side Channel-Resistant   & Data Oblivious ISA Extensions for Side Channel-Resistant and High Performance Computing. \\
\hline
{Wistoff et. al. 2020 \cite{wistoff2020prevention}} & ISA Extensions for Side Channel-Resistant   & Prevention of Microarchitectural Covert Channels on an Open-Source 64-bit RISC-V Core. \\
\hline
{Heiser et. al. 2020 \cite{heiser2020towards}} & ISA Extensions for Side Channel-Resistant   & Towards Provable Timing-Channel Prevention. \\
\hline

\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}



\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Memory Protection.}
\vspace{-3mm}
\label{memory_protection}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Objectives}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Nienhuis et. al. 2020 \cite{nienhuis2020rigorous}} & Fine-grain memory protection & [Important]Formal modelling and proof in the CHERI design and implementation process. \\
\hline 
{Weiser et. al. 2019 \cite{weiser2019timber}} & Flexibility of managing trusted memory & [Important]Tagged memory architecture featuring flexible and efficient isolation of code and data on small embedded systems. \\
\hline
{Savry et. al. 2020 \cite{Savry2020}} & Control Flow protection & Memory encryption and authentication mechanism for strong Control Flow Integrity (CFI) countermeasure. \\
\hline
{Malenko et. al. 2019 \cite{malenko2019device}} & Memory isolation & Prevent corruption of the state of the operating system and applications from a buggy software. \\
\hline
{Kim et. al. 2020 \cite{Kim2020}} & Instruction-level Memory isolation & Present RIMI, a new instruction extension to provide instruction-level memory isolation. Shadow stacks and in-process isolation can be efficiently implemented with RIMI. \\
\hline
{Song et. al. 2015 \cite{Song2015}} & Control flow protection & Towards general purpose tagged memory. \\
\hline
{Liu et. al. 2018 \cite{Liu2018}} & Fine-Grained Data-Flow Integrity & Tagged Memory Assisted for Fine-Grained Data-Flow Integrity Towards Embedded Systems Against Software Exploitation\\
\hline
{Ma et. al. 2019 \cite{Ma2019Dam}} & Tagged Memory Based on Hardware & A Practical Scheme to Mitigate Data-Oriented Attacks with Tagged Memory Based on Hardware. \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}


\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{RISC-V Hardware Security Extension.}
\vspace{-3mm}
\label{TAB_HardwareSecurityExtension}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2cm}|>{\raggedright}p{3.5 cm}|p{9.5cm}|}
\hline
{\textbf{References}} & {\textbf{Security Objectives}}& {\textbf{Observations / Proposed Solutions}}\\
\hline
\hline
{Menon et al. 2017 \cite{menon2017shakti}} & Spatial memory attacks  & A unified hardware framework for handling spatial and temporal memory attacks. \\
\hline
{Nayak et al. 2017 \cite{Nayak2017HOP}} & Program Obfuscator  & [important] A hardware-based system that achieves simulation-secure obfuscation for RAM programs. \\
\hline 
{Banerjee et al. 2018 \cite{banerjee2018energy}} & DTLS cryptographic engine  & An energy-efficient reconfigurable DTLS cryptographic engine for End-to-End security in iot applications. \\
\hline 
{Gallagher et al. 2019 \cite{gallagher2019morpheus}} & Control-flow attacks  & [Important] Introduce ensembles of moving target defenses (EMTDs) with hardware churn unit. EMTDs randomize undefined values crucial to perpetrating security attacks. Churn re-randomizes the protected values to defeat probing. \\
\hline 
{De et al. 2020 \cite{de2020hardware}} & Hardware Assisted Buffer Protection  & Hardware Assisted Buffer Protection Mechanisms for Embedded RISC-V. \\
\hline
{Milburn et al. 2020 \cite{milburnprotecting2020}} & Software vulnerabilities and network-based attacks & Provide a physical layer of protection that prevents an attacker from taking over the processor. \\
\hline 


\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}



\begin{table}[t]
\renewcommand\arraystretch{1.0}
  \centering
  \caption{Representative Operating Systems with RISC-V Support.}
\vspace{-3mm}
\label{riscv_os}
\addtolength{\tabcolsep}{-1.2pt}
\begin{tabular}{|>{\raggedright}p{2.5cm}|>{\raggedright}p{2cm}|p{10cm}|}
\hline
{\textbf{OS Name}} & {\textbf{License}}& {\textbf{Features}}\\
\hline
\hline
\textbf{Linux Kernel} & GPLv2  & Full Linux features \\
\hline
\textbf{RT-Thread}  & Apache 2.0& An open source real-time operating system (RTOS) for resource-constrained IoT devices.  \\
\hline
\textbf{embOS}  & Proprietary & A priority-controlled RTOS. \\
\hline
\textbf{FreeRTOS} &  MIT  &Supports machine mode integer execution on 32-bit and 64-bit RISC-V cores only, but is under active development.\\
\hline
\textbf{Zephyr}  & Apache 2.0& A small-footprint RTOS kernel designed for use on resource-constrained systems.  \\
\hline
\textbf{Mynewt} & Apache 2.0  & A RTOS kernel with security features built for wireless devices \\
\hline
\textbf{seL4 \cite{klein2014comprehensive}} & GPLv2 & An operating system microkernel proved correct and provably secure. \\
\hline
\textbf{PikeOS } & Proprietary & RTOS including type 1 hypervisor. \\
\hline
\textbf{VxWorks } & Proprietary & Multitasking kernel with preemptive and round-robin scheduling and fast interrupt response. \\
\hline
\textbf{Phoenix-RTOS } & BSD & A scalable real-time operating system for IoT devices.  \\
\hline
\end{tabular}
\vspace{0mm}
\vspace{-1mm}
\end{table}

==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle
malenko2019device, Kim2020, Savry2020,Song2015,menon2017shakti,Liu2018,Ma2019Dam,weiser2019timber,nienhuis2020rigorous

Li2020SIMF,escouteloup2020recommendations,yu2019data,wistoff2020prevention,heiser2020towards,watson2020capability,saarinen2019sneik,tehrani2019classification,Tehrani2020DSD,koppelmann2019risc,alkim2020isa,marshall2020design,zehrisc2020,Matsuoka2020Virtual

deng2019secure,gonzalez2019replicating,Napoli2018,Reinbrecht2020Guard,de2019protecting,zhang2018blacklist,Dao2020,van2020protecting,sauvage2017secure

==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/02a_RISC-V_Security_Overview_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '02a_RISC-V_Security_Overview_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{627.95974731bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61390182)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{02a_RISC-V_Security_Overview_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/04_PMP_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '04_PMP_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{603.51690674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31269941)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{04_PMP_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/Hardware-assistedSecurityUnits_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hardware-assistedSecurityUnits_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{711.32954407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21163491)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Hardware-assistedSecurityUnits_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/Hardware_and_Physical_Security_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hardware_and_Physical_Security_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{714.44192505bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38989357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Hardware_and_Physical_Security_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/ISA_Extension_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ISA_Extension_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.88684082bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46444434)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ISA_Extension_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/MemoryProtection_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MemoryProtection_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.92323303bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28047423)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MemoryProtection_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/Side_channel_attacks_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Side_channel_attacks_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.73776245bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33697235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Side_channel_attacks_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/Yu2019_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Yu2019_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.51063538bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56191178)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Yu2019_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/arm_privilege_levels_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arm_privilege_levels_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.81690216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87658235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arm_privilege_levels_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/crypto_primitives_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crypto_primitives_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.99740601bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39144609)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crypto_primitives_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/privilege_modes_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'privilege_modes_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{privilege_modes_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/root_of_trust_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'root_of_trust_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.78097534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91374965)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{root_of_trust_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/timber-v-fig1_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'timber-v-fig1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{479.08232117bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42488883)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{timber-v-fig1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> RISC-V Survey_Hardware_and_Architecture (arXiv Archive)/svg-inkscape/timber-v-fig2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'timber-v-fig2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{362.74825287bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4621026)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{timber-v-fig2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/02a_RISC-V_Security_Overview_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '02a_RISC-V_Security_Overview_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{627.95974731bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61390182)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{02a_RISC-V_Security_Overview_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/04_PMP_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '04_PMP_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{603.51690674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31269941)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{04_PMP_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Hardware-assistedSecurityUnits_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hardware-assistedSecurityUnits_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{711.32954407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21163491)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Hardware-assistedSecurityUnits_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Hardware_and_Physical_Security_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hardware_and_Physical_Security_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{714.44192505bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38989357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Hardware_and_Physical_Security_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ISA_Extension_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ISA_Extension_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.88684082bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46444434)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ISA_Extension_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/MemoryProtection_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MemoryProtection_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.92323303bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28047423)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MemoryProtection_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Side_channel_attacks_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Side_channel_attacks_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.73776245bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33697235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Side_channel_attacks_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Yu2019_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Yu2019_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.51063538bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56191178)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Yu2019_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/arm_privilege_levels_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arm_privilege_levels_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.81690216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87658235)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arm_privilege_levels_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/crypto_primitives_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crypto_primitives_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.99740601bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39144609)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crypto_primitives_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/privilege_modes_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'privilege_modes_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{privilege_modes_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/root_of_trust_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'root_of_trust_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.78097534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91374965)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{root_of_trust_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/timber-v-fig1_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'timber-v-fig1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{479.08232117bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42488883)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{timber-v-fig1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/timber-v-fig2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'timber-v-fig2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{362.74825287bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4621026)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{timber-v-fig2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

